The Accretion Properties and Jet Mechanisms for the Low-Excitation Radio Galaxies

Radio galaxies (RGs) are a subclass of active galactic nuclei, which are suggested to be the parent populations of blazars. According to the accretion-ejection paragram, RGs can be classified into low-excitation or high-excitation radio galaxies (LERGs or HERGs). In this paper, we compiled a distance-limited ($z<0.15$) sample of 431 LERGs (Fanaroff-Riley, or FR, type 0, I, and II RGs) to discuss their jet formation mechanism with the ADAF (advection-dominated accretion flow) scenario, and compare their accretion properties with Fermi BL Lacertae objects. We explored different jet mechanisms (Blandford-Znajek [BZ] model and a mixture of the BZ and Blandford-Payne, hybrid, model) within the framework of ADAF-type disc around a Kerr black hole for both LERGs and Fermi BL Lacs. Based on standard assumptions on the accretion-ejection coupling in RGs, the maximum kinetic jet and accretion power for FR 0s, FR Is, FR IIs can be, explained by an ADAF with the pure BZ mechanism or hybrid jet mechanism. In addition, for one third of the FR IIs, to account for their higher kinetic jet power than what is simply expected by the hybrid jet mechanism, the magnetic field could play an important role as in the form of magnetization-driven outflows or stronger magnetic structures, as observed in some BL Lacs with high jet powers. Similarities between BL Lacs and LERGs (e.g., accretion-ejection and clustering properties) suggest that high synchrotron peaked BL Lacs could be the beamed counterparts of FR 0s, and a potential general unification between LERGs and BL Lacs populations is discussed. However, a complete sample of BL Lacs is needed to robustly compare the jet and accretion properties with those of LERGs in the future.

==> table1.dat <==
J0003.2+2207             HBL                  0.1    39.42          43.28       41.72      8.10     -4.52   
J001247.57+004715.8      FR II              0.148    40.65          44.11       42.01      8.61     -4.73   
J0013.9-1854             HBL                0.095    39.91          43.61       42.27      9.65     -5.52   
J002107.62-005531.4      FR II              0.108    40.64          44.10       41.17      8.52     -5.47   
J0028.8-0112             HBL                 0.08                               41.98      9.23   
J002900.98-011341.7      FR I               0.083    40.80          44.21       42.61      8.96     -4.52   
J003930.52-103218.6      FR I               0.129    40.13          43.75       41.10      8.43     -5.44   
J004148.22-091703.1      FR I               0.053    39.67          43.44       41.42      8.55     -5.32   
J004300.63-091346.3      FR I               0.076    40.44          43.97       41.94      8.48     -4.70   
J004326.80-105421.8      FR II              0.127    40.65          44.11       43.05      8.50     -3.59   
J004404.66+010152.9      FR II              0.112    41.19          44.47       42.79      8.29     -3.65   
J004530.46-004746.9      FR I               0.147    39.97          43.65       42.12      8.76     -4.82   
J0056.3-0935             HBL                0.103    40.81          44.22       42.22      8.96     -4.88   
J0059.3-0152             HBL                0.144    40.06          43.71       42.52      8.63     -4.25   
J010852.48-003919.4      FR 0               0.045    38.83          42.87       41.93      8.32     -4.51   
J011204.61-001442.4      FR 0               0.044    39.03          43.01       41.55      8.34     -4.89   
J011255.11-095040.6      FR I               0.124    40.63          44.10       42.10      8.30     -4.34   
J011515.78+001248.4      FR 0               0.045    39.42          43.28       41.79      8.46     -4.85   
J011830.65-104356.4      FR II              0.126    40.48          44.00       41.64      8.33     -4.80   
J013327.25-082416.4      FR I               0.149    41.23          44.50       42.46      9.01     -4.68   
J013412.78-010729.4      FR I               0.079    40.38          43.93       41.97      8.60     -4.77   
J013503.43-005427.6      FR I                0.08    39.91          43.61       41.83      8.84     -5.11   
J014029.59+001825.8      FR I               0.148    39.97          43.65       41.86      8.70     -4.98   
J0146.9-5202             IBL                0.098    41.50          44.69       42.41      9.17     -4.90   
J0151.3+8601             IBL                 0.15    40.83          44.23       42.54      9.25     -4.85   
J015127.10-083019.3      FR 0               0.018    38.54          42.67       41.48      7.97     -4.66   
J0152.6+0147             HBL                 0.08    40.08          43.72       41.92      9.34     -5.56   
J015253.79-001005.5      FR I               0.082    39.45          43.30       41.76      8.01     -4.38   
J020835.81-083754.8      FR 0               0.034    39.00          42.99       41.88      8.46     -4.75   
J0219.1-1724             HBL                0.128    40.50          44.01       42.35      8.61     -4.40   
J0232.8+2018             HBL                0.139    40.70          44.14       42.18     10.08     -6.04   
J024558.54-064900.6      FR II              0.139    40.83          44.23       41.53      8.59     -5.21   
J025227.52-075605.4      FR I               0.078    40.29          43.86       41.38      8.43     -5.16   
J025437.99+005621.9      FR I               0.067    40.22          43.82       41.94      8.67     -4.90   
J0325.5-5635             HBL                 0.06    39.90          43.60       41.84      9.10     -5.40   
J0326.2+0225             HBL                0.147    40.66          44.12       42.51      9.21     -4.84   
J0339.2-1736             HBL                0.066    40.35          43.91       42.39      8.98     -4.73   
J0420.2+4012             HBL                0.132    40.80          44.21       42.77      9.35     -4.72   
J0602.0+5315             HBL                 0.05                               41.88      9.55   
J0640.0-1253             HBL                0.137    41.12          44.43       43.02      9.91     -5.03   
J0656.3+4235             HBL                0.059    40.99          44.34       41.93      9.86     -6.07   
J0710.4+5908             HBL                0.125    40.88          44.27       41.75      9.75     -6.14   
J073014.37+393200.4      FR I               0.142    39.90          43.60       41.63      8.32     -4.81   
J073505.25+415827.5      FR I               0.087    40.22          43.82       41.80      8.56     -4.94   
J073719.18+292932.0      FR I               0.111    40.25          43.84       41.35      8.38     -5.19   
J074125.85+480914.3      FR I                0.12    40.10          43.73       41.87      8.37     -4.67   
J074351.25+282128.0      FR I               0.106    39.88          43.58       41.83      8.53     -4.81   
J075221.83+333348.9      FR II               0.14    40.65          44.11                  8.65   
J075309.91+355557.1      FR I               0.113    40.61          44.08       41.65      8.49     -4.99   
J075354.98+130916.5      FR 0               0.048    38.72          42.80       41.63      8.87     -5.41   
J075506.67+262115.9      FR I               0.123    40.37          43.92       41.27      8.62     -5.47   
J075529.95+520450.6      FR II               0.14    40.83          44.23       41.55      6.55     -3.19   
J075628.78+501716.3      FR II              0.134    41.01          44.35       42.53      8.81     -4.41   
J0758.9+2703             IBL                0.099    40.32          43.88       42.08      8.50     -4.56   
J080107.19+175849.7      FR II               0.14    41.76          44.86       41.88      7.75     -3.96   
J080113.28+344030.8      FR I               0.083    40.00          43.67       41.16      8.34     -5.28   
J080158.09+175152.6      FR II              0.147    40.10          43.74       42.22      8.57     -4.52   
J080326.62+303725.0      FR I               0.144    39.73          43.48       40.92      8.84     -6.02   
J080716.58+145703.3      FR 0               0.029    38.86          42.89       41.27      8.26     -5.17   
J0809.6+3455             HBL                0.082    40.66          44.11       42.00      8.80     -4.94   
J0809.8+5218             HBL                0.138    41.03          44.37       42.85      8.55     -3.84   
J080923.10+211546.2      FR I               0.142    39.87          43.58       41.98      8.55     -4.76   
J081343.61+525738.2      FR II              0.138    41.11          44.42       41.87      8.52     -4.77   
J081512.33+384045.4      FR II              0.125    41.41          44.63       41.86      9.02     -5.28   
J081523.21+115715.1      FR I                 0.1    40.12          43.75       41.14      8.53     -5.50   
J081604.40+112449.4      FR I               0.122    40.24          43.83       41.94      8.72     -4.90   
J081614.27+425657.6      FR I               0.127    40.82          44.23       41.86      8.45     -4.68   
J081734.46+445850.8      FR II              0.142    40.98          44.33       41.69      8.40     -4.85   
J081849.74+040631.5      FR I               0.095    40.26          43.84       41.80      8.40     -4.74   
J081932.66+200748.8      FR I               0.117    40.17          43.78       41.79      8.31     -4.65   
J082025.14+160123.2      FR I               0.148    40.53          44.03       42.23      8.34     -4.20   
J082028.09+485347.3      FR I               0.132    41.05          44.38       41.93      8.81     -5.01   
J082247.63+041750.0      FR II              0.095    40.59          44.07       41.68      8.51     -4.96   
J082603.81+471910.3      FR I               0.128    40.16          43.77       41.18      8.38     -5.36   
J082729.73+530733.4      FR I               0.119    40.04          43.69       41.97      7.98     -4.17   
J082733.62+160053.7      FR I               0.091    40.16          43.77       41.59      8.52     -5.05   
J0829.0+1755             HBL                0.089    40.91          44.29       41.92      8.38     -4.60   
J082926.46+224436.3      FR I               0.087    40.56          44.05       41.43      8.32     -5.01   
J083109.54+414738.1      FR II              0.132    40.97          44.32       41.85      8.42     -4.69   
J083112.15+434158.4      FR II              0.111    40.70          44.14       41.99      8.69     -4.85   
J083138.83+223422.9      FR I               0.087    40.66          44.12       42.05      8.85     -4.89   
J083158.49+562052.3      FR 0               0.045    38.75          42.82       41.83      8.26     -4.61   
J083159.69+303930.7      FR I               0.107    39.90          43.60       42.37      8.49     -4.27   
J083224.13+164949.1      FR I               0.102    39.84          43.56       41.98      8.86     -5.06   
J083511.98+051829.2      FR 0               0.046    38.82          42.87       41.66      8.46     -4.98   
J084102.73+595610.5      FR 0               0.038    38.59          42.71       41.76      8.37     -4.78   
J084140.57+254827.9      FR I                0.14    40.29          43.87       41.92      8.46     -4.72   
J084159.65+500551.7      FR I               0.141    39.72          43.48       41.48      8.58     -5.26   
J0842.7+6656             HBL                 0.12                               42.02      8.40   
J084529.04+421952.9      FR II              0.133    41.09          44.41       42.47      8.37     -4.07   
J084701.88+100106.6      FR 0               0.048    39.23          43.14       41.61      8.48     -5.03   
J084759.04+314708.3      FR II              0.067    41.37          44.60       42.05      9.05     -5.09   
J0850.5+3455             HBL                0.145    40.31          43.88       42.82      8.67     -3.99   
J085321.54+331629.9      FR I               0.126    40.18          43.79       41.99      8.63     -4.74   
J085719.46+241142.6      FR I               0.133    39.85          43.57       41.89      8.30     -4.55   
J090018.16+074535.5      FR I               0.061    39.92          43.61       41.63      8.59     -5.11   
J090150.32+555527.4      FR II              0.141    41.64          44.78       42.36      8.05     -3.88   
J090245.43+164710.4      FR I                0.13    39.94          43.63       41.73      8.47     -4.91   
J090543.54+401704.8      FR I               0.128    40.41          43.95       41.80      8.70     -5.04   
J090652.79+412429.7      FR 0               0.027    39.06          43.03       41.57      8.03     -4.57   
J090734.91+325722.9      FR 0               0.049    39.54          43.36       41.48      7.74     -4.36   
J090937.44+192808.2      FR 0               0.028    39.21          43.13       41.98      8.40     -4.56   
J091039.92+184147.6      FR 0               0.028    39.07          43.04       41.34      8.09     -4.90   
J091153.61+372413.3      FR II              0.104    41.33          44.57       42.32      8.84     -4.62   
J091225.08+534139.1      FR II              0.101    40.84          44.24       41.93      7.97     -4.21   
J091442.02+152155.7      FR I                0.14    40.28          43.86       41.74      8.41     -4.80   
J091445.53+413714.2      FR II               0.14    41.48          44.68       43.33      8.84     -3.61   
J091601.78+173523.3      FR 0               0.029    38.79          42.85       41.90      8.34     -4.54   
J091754.25+133145.5      FR 0                0.05    39.25          43.16       41.84      8.03     -4.30   
J091948.45+575055.9      FR II              0.137    39.87          43.58       42.06      8.59     -4.68   
J092049.04+403952.8      FR I               0.074    39.58          43.38       41.55      8.57     -5.19   
J092611.26+170357.9      FR II              0.116    40.87          44.26       42.63      8.40     -3.91   
J092935.02+625659.3      FR I               0.121    40.40          43.94       42.05      8.72     -4.79   
J093003.56+341325.3      FR 0               0.042    39.25          43.16       42.09      8.43     -4.45   
J093058.74+034827.7      FR I               0.089    40.46          43.98       41.84      8.69     -5.00   
J093215.91+180419.9      FR II              0.147    40.63          44.10       41.93      8.66     -4.91   
J093305.27+291015.1      FR I               0.132    40.50          44.01       41.93      8.55     -4.71   
J093346.08+100909.0      FR 0               0.011    38.31          42.52       41.37      8.16     -4.97   
J093641.99+111350.9      FR II               0.12    40.37          43.92       41.17      8.83     -5.77   
J093938.62+385358.6      FR 0               0.046    38.60          42.72       41.75      8.10     -4.49   
J094201.76+084736.8      FR II              0.134    40.78          44.20       42.08      8.79     -4.86   
J094202.04+105818.3      FR I               0.136    39.96          43.64       41.41      8.46     -5.23   
J094319.15+361452.1      FR 0               0.022    39.04          43.01       41.99      7.90     -4.05   
J094332.99+334158.3      FR I               0.131    40.15          43.77       41.28      8.69     -5.56   
J0946.2+0104             HBL                0.128    40.89          44.27       42.43      7.70     -3.41   
J094614.50+581937.6      FR I               0.147    40.78          44.20       42.28      8.88     -4.76   
J094703.01+231614.2      FR II              0.084    39.85          43.56       41.76      8.40     -4.78   
J095527.76+034516.8      FR I               0.091    40.10          43.74                  8.04   
J095640.77-000124.0      FR II              0.139    41.04          44.38       42.53      8.62     -4.21   
J100451.83+543404.3      FR I               0.047    39.92          43.61       41.66      8.65     -5.08   
J100549.83+003800.0      FR 0               0.021    38.50          42.65       41.69      8.81     -5.24   
J100757.06+280147.9      FR I               0.148    40.32          43.88       42.01      8.89     -5.03   
J1008.0+0028             IBL                  0.1                               42.28      9.55   
J100804.13+502642.8      FR I               0.134    40.52          44.02       41.14      8.28     -5.30   
J1010.2-3119             HBL                0.143    40.67          44.13       42.57      9.97     -5.54   
J101114.38+191425.7      FR I               0.149    40.39          43.93       42.03      8.65     -4.71   
J101329.65+075415.6      FR 0               0.046    38.71          42.79       42.02      8.67     -4.82   
J101545.46+311500.2      FR I               0.125    39.92          43.61       41.44      8.22     -4.90   
J101558.24+404647.2      FR II              0.128    41.75          44.86       42.04      8.42     -4.50   
J101806.67+000559.7      FR 0               0.048    39.01          42.99       42.81      7.70     -3.03   
J101937.94+001955.7      FR I               0.096    40.11          43.75       42.05      8.69     -4.79   
J101954.48+393022.8      FR II              0.112    40.34          43.90       40.29      8.35     -6.25   
J102008.61+174817.4      FR I               0.122    39.99          43.66       40.61      8.45     -5.93   
J1021.9+5123             HBL                 0.14                               42.29      8.15   
J102150.38+080833.8      FR II              0.103    41.31          44.56       41.81      8.54     -4.83   
J102237.40+383444.9      FR II              0.052    39.99          43.66       41.60      8.64     -5.14   
J102314.24+483122.0      FR I               0.148    40.37          43.92       42.18      8.81     -4.76   
J102403.28+420629.8      FR 0               0.044    38.55          42.68       41.44      8.16     -4.90   
J102511.50+171519.9      FR 0               0.045    38.80          42.85       41.65      8.89     -5.39   
J102544.22+102230.4      FR 0               0.046    39.70          43.46       41.64      8.49     -5.00   
J102603.83+390524.0      FR I               0.145    40.90          44.28       41.97      8.57     -4.77   
J102703.83+382013.0      FR I               0.123    40.32          43.89       41.73      8.21     -4.61   
J103036.15+355459.8      FR I               0.124    40.42          43.95       41.71      8.98     -5.43   
J103126.60+115250.5      FR I               0.144    40.26          43.84       42.03      8.58     -4.71   
J103128.22+084324.1      FR II              0.141    41.38          44.60       41.91      8.37     -4.63   
J103258.88+564453.2      FR I               0.045    40.12          43.75       41.92      8.72     -4.92   
J103443.26+053319.8      FR II              0.141    41.06          44.39       41.35      8.71     -5.49   
J103719.33+433515.3      FR 0               0.025    39.40          43.26       41.86      8.35     -4.68   
J103827.01+414852.9      FR I               0.125    40.36          43.91       41.96      8.07     -4.28   
J103930.43+394718.9      FR I               0.093    39.82          43.54       41.71      8.68     -5.13   
J103952.47+205049.3      FR 0               0.046    38.65          42.75       41.99      8.15     -4.25   
J104028.37+091057.1      FR 0               0.019    38.87          42.90       41.68      8.30     -4.76   
J104045.34+395448.5      FR I               0.134    40.34          43.90       41.25      8.41     -5.29   
J104049.99+561508.1      FR I               0.134    40.14          43.76       42.06      8.57     -4.68   
J104233.38+363946.5      FR I               0.142    40.57          44.05       41.21      8.47     -5.43   
J104403.68+435412.0      FR 0               0.025    38.78          42.84       41.44      8.24     -4.90   
J104502.74+471759.1      FR II              0.145    40.74          44.17       42.17      8.77     -4.77   
J104742.83+434652.7      FR II              0.086    40.40          43.94       41.69      8.37     -4.85   
J104811.90+045954.8      FR 0               0.034    39.24          43.15       42.11      8.09     -4.13   
J104852.92+480314.8      FR 0               0.041    39.00          42.98       42.78      8.10     -3.46   
J104855.28+311945.2      FR I               0.117    40.38          43.93       41.75      8.65     -5.09   
J104907.26+551314.9      FR I               0.126    40.11          43.74       42.18      9.54     -5.46   
J104921.13-004005.0      FR I               0.039    40.07          43.71       41.58      8.34     -4.86   
J105052.47+400050.7      FR II              0.129    40.92          44.29       42.72      8.16     -3.62   
J105147.39+552308.3      FR I               0.074    40.96          44.32       42.00      8.95     -5.14   
J105259.97+430255.0      FR I               0.148    40.60          44.07       42.32      8.34     -4.12   
J1053.7+4930             HBL                 0.14    40.59          44.07       42.46      8.74     -4.42   
J105344.12+492955.9      FR I                0.14    40.64          44.10       42.42      8.60     -4.32   
J105348.93+402345.9      FR I               0.128    40.75          44.18       40.89      8.74     -5.95   
J105439.55+060630.7      FR II              0.135    40.56          44.05       41.44      8.34     -5.00   
J105544.98+452401.4      FR I               0.064    40.24          43.83       41.01      8.24     -5.33   
J1057.8-2754             HBL                0.091    40.21          43.81       42.69      9.36     -4.81   
J105702.79+564503.1      FR I               0.136    39.99          43.66       41.48      8.86     -5.56   
J105731.16+405646.1      FR 0               0.025    38.93          42.94       41.62      8.74     -5.22   
J1058.6+5627             HBL                0.143    41.16          44.46       42.90      8.33     -3.57   
J105847.67+164526.0      FR I               0.116    40.35          43.90       41.94      8.34     -4.50   
J110035.08+253911.0      FR II              0.145    41.25          44.52       42.54      8.36     -4.00   
J110151.89+164038.6      FR II              0.069    41.02          44.36       42.52      8.34     -3.92   
J110214.15+242954.7      FR II              0.144    40.89          44.27       42.22      8.73     -4.62   
J110214.91+234111.9      FR II              0.146    40.33          43.89       41.74      7.98     -4.40   
J110253.95+125904.0      FR II               0.14    40.74          44.17       42.12      8.54     -4.52   
J1104.4+3812             HBL                0.033    40.39          43.94       41.18      9.05     -6.01   
J1105.8+3944             LBL                0.099    40.13          43.76       41.67      8.29     -4.76   
J110535.78+091956.3      FR I               0.127    40.09          43.73       41.59      8.53     -5.05   
J111020.07+204657.5      FR I               0.135    39.91          43.60       41.33      8.69     -5.51   
J111037.33+541135.7      FR I               0.141    40.21          43.81       42.10      8.18     -4.24   
J111113.18+284147.0      FR 0               0.029    39.02          43.00       41.77      8.26     -4.67   
J111211.37+304352.3      FR I               0.106    40.21          43.81       42.03      8.48     -4.61   
J111317.91+412429.3      FR II              0.095    40.53          44.03       41.30      8.15     -4.94   
J111337.13+234846.5      FR I                0.14    39.75          43.50       42.14      8.51     -4.50   
J111622.70+291508.2      FR 0               0.045    39.65          43.43       41.80      8.69     -5.04   
J1117.0+2013             HBL                0.138    40.78          44.20       42.71      8.51     -3.94   
J111700.10+323550.9      FR 0               0.035    38.82          42.86       42.11      8.16     -4.23   
J111911.13+081539.8      FR I               0.076    40.17          43.78       41.74      8.57     -5.00   
J112029.23+040742.1      FR 0                0.05    38.76          42.83       42.11      8.37     -4.43   
J112055.83+173854.0      FR I               0.085    39.70          43.46       41.41      8.17     -4.93   
J112126.44+534456.7      FR II              0.104    40.47          43.99       41.85      8.26     -4.59   
J112256.47+340641.3      FR 0               0.043    38.98          42.97       42.12      8.65     -4.72   
J112352.34+443735.6      FR I               0.139    40.18          43.79       41.89      8.67     -4.94   
J112403.19+475814.9      FR I                0.14    40.28          43.86       41.37      8.63     -5.37   
J112457.40+171744.7      FR I               0.142    39.82          43.55       41.61      8.75     -5.33   
J112603.59+545329.1      FR I               0.149    40.09          43.73       42.05      8.57     -4.69   
J112625.19+520503.5      FR 0               0.048    38.81          42.86       41.85      7.87     -4.19   
J112727.52+400409.4      FR 0               0.035    38.71          42.79       41.89      7.56     -3.85   
J113012.79+235822.1      FR I                0.14    40.50          44.01       42.19      8.62     -4.55   
J113133.57+604727.9      FR II              0.145    40.14          43.76       41.97      8.04     -4.17   
J113359.23+490343.4      FR I               0.032    40.36          43.91       41.49      8.61     -5.25   
J113449.29+490439.4      FR 0               0.033    39.04          43.01       41.37      8.83     -5.57   
J1136.4+6736             HBL                0.134    40.41          43.94       42.49      8.67     -4.32   
J113626.35+501323.7      FR II              0.054    39.57          43.38       40.92      7.88     -5.12   
J113637.14+510008.5      FR 0                0.05    38.84          42.88       41.51      8.32     -4.93   
J114210.72+552729.6      FR I               0.133    40.18          43.79       41.79      8.28     -4.65   
J114212.11+101159.0      FR I               0.103    40.21          43.81       41.57      8.47     -5.07   
J114230.94-021505.3      FR 0               0.047    38.78          42.84       41.77      8.26     -4.67   
J114232.84+262919.9      FR 0                0.03    39.06          43.03       41.10      8.97     -6.04   
J114345.53+192333.4      FR I               0.094    40.04          43.69       41.76      8.43     -4.78   
J114427.19+370831.8      FR II              0.115    41.95          44.99       42.90      8.34     -3.54   
J114428.11+035815.7      FR II              0.127    40.62          44.09       41.73      8.51     -4.91   
J114432.99+213217.0      FR II              0.109    40.15          43.77       42.06      8.61     -4.68   
J114525.98-022332.9      FR II              0.128    40.42          43.95       41.82      8.51     -4.82   
J114804.60+372638.0      FR 0               0.042    39.20          43.12       41.53      8.72     -5.31   
J114948.11+435412.6      FR II              0.071    39.97          43.65       41.52      8.37     -5.02   
J115109.39+435918.6      FR I               0.071    40.08          43.72       41.85      8.26     -4.59   
J115323.89+305904.8      FR I               0.136    40.44          43.97       41.82      8.05     -4.42   
J115358.87+093929.8      FR II              0.103    41.37          44.60       41.83      8.63     -4.91   
J115508.97+232623.4      FR I               0.144    40.28          43.86       42.02      8.48     -4.62   
J115525.19+253222.4      FR II              0.137    40.23          43.82       41.49      8.61     -5.25   
J115531.39+545200.4      FR 0                0.05    39.38          43.25       41.93      8.42     -4.61   
J115729.60+292308.1      FR I                0.14    40.05          43.70       41.87      8.33     -4.57   
J115812.96+300625.9      FR II              0.139    40.85          44.25       41.74      6.85     -3.20   
J115816.37+340605.9      FR I               0.131    40.06          43.71       42.26      8.30     -4.18   
J115820.13+262112.0      FR II              0.112    41.68          44.81       42.32      8.11     -3.92   
J115936.05+233947.5      FR I               0.142    40.35          43.90       41.61      8.73     -5.23   
J120021.93-020152.7      FR I               0.146    40.48          43.99       42.33      8.51     -4.31   
J1203.1+6031             IBL                0.065    40.38          43.93       42.20      8.40     -4.34   
J120401.47+201356.3      FR I               0.024    39.84          43.56       41.35      8.65     -5.49   
J120425.29+034510.6      FR I               0.149    40.63          44.09       41.58      8.51     -5.06   
J120522.29+050941.4      FR I               0.136    40.82          44.23       40.65      9.03     -6.49   
J120551.46+203119.0      FR 0               0.024    39.19          43.12       41.41      8.04     -4.73   
J120607.81+400902.6      FR 0               0.037    38.60          42.72       41.90      8.40     -4.64   
J120943.62-020459.6      FR I                 0.1    40.03          43.69       41.95      8.54     -4.69   
J121110.99+060744.1      FR I               0.139    40.53          44.03       42.00      8.30     -4.44   
J121114.07+060833.9      FR I               0.138    40.71          44.15       41.93      8.43     -4.61   
J121121.12+141439.2      FR I               0.064    39.90          43.60       41.93      8.40     -4.61   
J121329.27+504429.4      FR 0               0.031    39.45          43.29       42.29      8.70     -4.55   
J121332.93+072516.9      FR I               0.137    40.05          43.70       41.91      8.46     -4.73   
J1215.1+0731             HBL                0.136    40.90          44.28       42.49      8.89     -4.54   
J121519.19+472142.4      FR I               0.146    40.36          43.91       41.40      8.07     -4.84   
J121534.18+135635.0      FR I               0.093    39.94          43.63       41.84      8.86     -5.20   
J121543.82+170917.6      FR I               0.095    41.13          44.44       42.14      8.91     -4.90   
J1216.1+0930             HBL                0.094    40.75          44.18       41.97      8.95     -5.12   
J121619.95+155417.7      FR I               0.093    40.34          43.90       41.80      8.22     -4.54   
J121640.12+034231.5      FR I                0.08    40.63          44.10       41.76      8.47     -4.88   
J121951.65+282521.3      FR 0               0.027    38.28          42.50       41.08      8.40     -5.46   
J122052.45+313308.4      FR II              0.104    40.33          43.90       41.82      8.46     -4.82   
J1221.5+2814             IBL                0.102    41.37          44.60       42.81      8.55     -3.88   
J122156.16+020450.8      FR I               0.126    40.81          44.22       41.78      8.39     -4.76   
J122421.31+600641.2      FR 0               0.044    38.56          42.69       41.60      8.74     -5.24   
J122532.09+192615.2      FR I               0.129    40.16          43.78       42.20      8.06     -4.04   
J122622.49+640622.0      FR I                0.11    40.51          44.02       42.31      8.57     -4.43   
J122640.22+253855.5      FR II              0.134    40.44          43.96       41.94      6.44     -2.70   
J122640.83+430509.2      FR I               0.074    39.77          43.51       41.58      8.67     -5.26   
J123011.85+470022.7      FR 0               0.039    39.64          43.42       42.16      8.38     -4.38   
J123128.93+491537.0      FR I               0.111    40.33          43.89       41.39      8.27     -5.05   
J124021.98+465636.3      FR II              0.141    40.97          44.33       42.07      7.90     -3.97   
J124135.94+162033.6      FR I                0.07    40.41          43.95       42.15      8.87     -4.89   
J124207.38+502146.6      FR I               0.148    40.89          44.27       42.10      8.43     -4.44   
J124318.73+033300.6      FR 0               0.048    39.66          43.43       42.25      8.32     -4.19   
J124622.48+075327.9      FR I               0.111    39.91          43.61       42.05      8.69     -4.79   
J124633.75+115347.8      FR 0               0.047    39.62          43.41       42.45      8.59     -4.29   
J124647.52+545315.0      FR I               0.085    39.95          43.64       41.95      8.64     -4.79   
J125027.42+001345.6      FR 0               0.047    39.57          43.38       42.39      8.09     -3.85   
J125222.61+031554.0      FR II              0.099    41.47          44.67       41.94      8.49     -4.70   
J1253.8+0327             HBL                 0.07                               41.65      8.49   
J125303.17+450044.8      FR II              0.078    40.96          44.32       41.73      8.54     -4.91   
J1254.9-4426             LBL                0.041    40.26          43.85       41.91      8.95     -5.18   
J125409.12-011527.1      FR 0               0.047    38.72          42.80       41.73      8.09     -4.51   
J125434.93-023412.4      FR I               0.116    40.74          44.17       41.02      8.59     -5.72   
J1256.2-1146             HBL                0.058    39.74          43.49       42.06      8.94     -5.02   
J1257.6+2413             HBL                0.141    39.96          43.64       42.33      8.56     -4.37   
J125953.32+575149.7      FR I               0.149    40.08          43.72       41.70      8.22     -4.64   
J130203.58-005012.3      FR I               0.085    40.24          43.83       41.92      8.47     -4.72   
J130248.70+475510.6      FR I               0.141    40.52          44.02       42.20      8.84     -4.73   
J130404.99+075428.4      FR 0               0.046    38.84          42.88       41.99      8.70     -4.85   
J130619.24+111339.7      FR I               0.086    40.89          44.27       42.10      8.63     -4.64   
J130837.91+434415.1      FR 0               0.036    39.36          43.23       42.23      8.55     -4.51   
J131053.44-022841.5      FR I               0.143    40.57          44.06       42.02      8.63     -4.72   
J131531.07+525437.3      FR I               0.121    40.26          43.85       40.46      8.50     -6.18   
J131613.54+093236.7      FR I               0.094    40.08          43.73       41.90      8.80     -5.04   
J131904.16+293834.8      FR II              0.073    41.40          44.62       41.92      8.15     -4.42   
J132017.54+043037.4      FR I               0.146    40.35          43.91       41.58      8.37     -4.96   
J132302.49+172832.9      FR I                0.12    40.27          43.85       41.90      8.46     -4.74   
J132736.13+270816.8      FR I               0.143    40.38          43.93       41.97      8.63     -4.77   
J133038.01+390815.4      FR I               0.146    40.55          44.04       42.09      8.42     -4.45   
J133042.51+323249.0      FR 0               0.034    38.80          42.85       41.95      7.94     -4.09   
J133453.36-013238.5      FR II              0.087    39.73          43.49       41.69      7.40     -3.85   
J133455.94+134431.7      FR 0               0.023    38.80          42.85       41.79      8.75     -5.05   
J133621.18+031951.0      FR 0               0.023    38.68          42.77       41.68      8.23     -4.66   
J133729.21+481820.5      FR II              0.119    40.52          44.02       41.13      8.40     -5.41   
J133737.49+155820.0      FR 0               0.026    38.74          42.81       41.75      8.57     -4.99   
J133742.35+294223.2      FR II              0.115    40.99          44.34       42.04      8.65     -4.70   
J134159.72+294653.5      FR 0               0.045    38.81          42.86       41.78      8.09     -4.46   
J1342.7+0505             IBL                0.136    41.96          45.00       42.37      8.56     -4.33   
J134503.02+094724.0      FR II               0.13    40.62          44.09       41.75      8.46     -4.89   
J134529.50+054952.9      FR I               0.127    40.47          43.99       42.01      8.45     -4.53   
J134532.76+054610.4      FR II              0.125    40.63          44.10       41.51      8.44     -5.03   
J134745.19+503203.5      FR I                0.15    40.15          43.77       41.08      8.48     -5.56   
J135036.01+334217.3      FR 0               0.014    38.77          42.83       41.66      8.12     -4.58   
J135117.87+640936.9      FR II              0.109    40.19          43.80       41.74      7.79     -4.20   
J135124.55+085216.4      FR II              0.136    40.75          44.18       41.63      8.83     -5.31   
J135214.56+123401.7      FR I               0.145    39.90          43.60                  8.44   
J135226.71+140528.5      FR 0               0.023    38.61          42.72       41.39      8.88     -5.65   
J135302.04+330528.5      FR I               0.061    39.97          43.65       41.48      8.20     -4.86   
J135432.96+281436.1      FR II              0.065    40.05          43.70       41.55      8.30     -4.89   
J135511.34+242415.6      FR I               0.137    40.02          43.68       41.49      8.65     -5.35   
J135526.20+352544.1      FR II              0.108    40.31          43.88       41.91      8.17     -4.43   
J135553.63+262217.9      FR I               0.141    40.68          44.13       41.74      8.80     -5.20   
J135655.28+271120.2      FR I               0.141    40.05          43.70       42.03      8.54     -4.61   
J140313.28+061008.2      FR I               0.083    40.76          44.18       42.30      9.06     -4.94   
J140528.32+304602.0      FR 0               0.025    38.14          42.41       41.31      7.36     -4.23   
J140916.74+060139.4      FR I               0.139    39.86          43.57       42.29      8.28     -4.15   
J1410.3+1438             IBL                0.144    41.50          44.69       42.33      8.37     -4.18   
J1411.8+5249             HBL                0.076    41.17          44.46       41.78      8.82     -5.18   
J141138.22+495304.0      FR I               0.129    40.19          43.80       42.04      8.37     -4.50   
J141231.76+140041.0      FR II               0.14    40.50          44.01       41.65      8.87     -5.39   
J141243.83+495206.5      FR I               0.077    40.29          43.86       41.73      8.86     -5.31   
J141247.44+045431.5      FR II              0.136    40.36          43.91       41.88      8.40     -4.66   
J141427.10+282830.5      FR I                0.14    40.72          44.16       41.87      8.61     -4.87   
J141451.35+030751.2      FR 0               0.025    38.70          42.78       41.91      8.19     -4.43   
J141517.98-022641.0      FR 0               0.047    39.11          43.06       42.00      8.72     -4.84   
J141527.22+172431.1      FR II              0.124    39.71          43.47       41.30      8.91     -5.74   
J1416.1-2417             HBL                0.136    40.62          44.09       42.48      9.21     -4.87   
J141652.94+104826.7      FR I               0.025    40.93          44.30       41.70      9.06     -5.54   
J142206.79+361434.8      FR I               0.124    39.85          43.57       42.03      8.34     -4.41   
J142341.44+250149.2      FR II              0.146    40.33          43.89       41.52      8.61     -5.22   
J1424.1-1750             HBL                0.082    39.42          43.28       42.27      8.59     -4.46   
J142521.22+630921.3      FR I               0.136    40.10          43.74       41.76      8.67     -5.08   
J142616.34+005015.3      FR I               0.125    40.67          44.12       41.80      8.55     -4.94   
J142623.76+551804.9      FR I               0.132    40.50          44.01       41.77      8.17     -4.57   
J142649.23+621005.9      FR I               0.109    40.01          43.68       42.12      8.87     -4.92   
J142724.23+372817.0      FR 0               0.032    38.81          42.86       41.42      8.84     -5.52   
J1428.5+4240             HBL                0.129    40.22          43.81       42.59      8.59     -4.14   
J142832.60+424021.0      FR I               0.129    40.50          44.01       42.50      8.53     -4.14   
J143010.53+304428.3      FR II              0.129    40.45          43.97       41.56      8.22     -4.78   
J143147.54+605109.4      FR I               0.113    40.84          44.24       42.14      8.53     -4.50   
J143156.59+164615.4      FR 0               0.048    38.79          42.85       41.55      8.63     -5.19   
J143257.81+043715.1      FR I               0.106    40.41          43.95       41.98      8.85     -5.06   
J143312.96+525747.3      FR 0               0.047    39.03          43.01       41.87      8.39     -4.67   
J143424.79+024756.2      FR 0               0.028    38.24          42.47       41.36      8.14     -4.88   
J143620.38+051951.5      FR 0               0.029    38.68          42.77       41.80      8.74     -5.04   
J143638.56+011058.8      FR I               0.137    40.09          43.73       42.08      8.98     -5.06   
J143715.00+244532.2      FR II              0.086    40.56          44.05       41.92      8.22     -4.42   
J143928.78+110613.8      FR I               0.125    40.32          43.89       41.90      8.50     -4.74   
J1442.6-4623             HBL                0.103    40.50          44.00       42.25      9.25     -5.14   
J144626.18+063359.1      FR II              0.063    39.90          43.60       41.38      7.83     -4.56   
J144745.52+132032.2      FR 0               0.044    38.60          42.72       42.04      8.00     -4.10   
J144948.90+335126.8      FR II              0.088    40.47          43.98       41.18      8.32     -5.26   
J145215.46+502225.1      FR I               0.094    40.59          44.07       41.67      8.49     -4.97   
J145216.49+121711.5      FR 0               0.031    38.37          42.56       41.42      8.02     -4.72   
J145243.25+165413.4      FR 0               0.046    39.06          43.03       42.06      8.67     -4.78   
J145423.45+162119.0      FR II              0.045    40.97          44.33       41.64      8.86     -5.40   
J145555.27+115141.4      FR I               0.032    40.07          43.72       41.71      8.76     -5.23   
J145616.20+203120.6      FR 0               0.045    39.21          43.13       41.68      8.98     -5.46   
J145752.76+111809.5      FR II              0.122    40.72          44.16       41.76      8.50     -4.88   
J150031.48+362849.8      FR II              0.093    40.23          43.82       42.24      8.59     -4.50   
J150111.50+093547.9      FR I               0.145    40.04          43.70       42.11      8.49     -4.53   
J150146.57+243916.0      FR II               0.12    40.72          44.16       42.10      8.59     -4.64   
J150148.14+163345.6      FR I                0.15    40.46          43.98       41.55      8.34     -4.89   
J150152.30+174228.2      FR 0               0.047    39.10          43.06       41.83      8.33     -4.61   
J150408.01+565545.4      FR I               0.148    40.64          44.10       42.04      8.69     -4.80   
J150425.68+074929.7      FR 0               0.049    38.76          42.83       41.68      8.34     -4.76   
J150450.51+044054.8      FR I               0.092    40.17          43.78       41.40      8.35     -5.04   
J150601.89+084723.2      FR 0               0.046    38.73          42.81       41.50      8.45     -5.04   
J150636.57+092618.3      FR 0               0.028    38.82          42.86       41.31      7.52     -4.33   
J150808.25+265457.6      FR 0               0.033    38.83          42.87       41.53      8.11     -4.71   
J150827.31+541507.4      FR II              0.096    39.89          43.59       41.86      8.01     -4.28   
J150957.37+332715.0      FR I               0.117    40.48          44.00       41.80      8.63     -4.94   
J150959.74+332746.1      FR I                0.11    40.43          43.96       42.07      8.39     -4.47   
J151414.68+232708.4      FR II              0.088    40.77          44.19       41.66      8.43     -4.88   
J151423.26+011130.7      FR II              0.125    40.46          43.98                  8.03   
J151454.07+420047.3      FR II              0.135    41.04          44.38       42.14      8.92     -4.90   
J1516.8+2918             IBL                 0.13    40.59          44.07       42.24      8.79     -4.69   
J151639.48+024712.6      FR II               0.11    40.72          44.16       42.06      8.67     -4.78   
J151640.21+001501.9      FR II              0.053    41.38          44.60       43.12      8.80     -3.82   
J1517.7-2422             LBL                0.048    41.15          44.45       42.15      9.09     -5.08   
J151744.96+310015.8      FR I               0.136    40.49          44.00       41.72      8.78     -5.22   
J1518.6+4044             HBL                0.065    39.72          43.47       41.65      8.25     -4.74   
J151845.72+061356.1      FR I               0.102    41.22          44.50       42.02      8.82     -4.92   
J152010.94+254319.3      FR 0               0.034    38.81          42.86       41.70      8.61     -5.04   
J152045.04+483922.9      FR I               0.078    40.20          43.80       41.66      8.57     -5.08   
J152122.54+042030.1      FR I               0.052    40.58          44.06       41.70      8.72     -5.14   
J152126.99+483943.2      FR I               0.074    40.04          43.70       41.55      8.56     -5.19   
J152151.85+074231.7      FR 0               0.044    38.84          42.88       41.40      8.59     -5.34   
J152235.19+155707.6      FR I               0.145    40.26          43.85       42.11      8.83     -4.83   
J152245.61+194220.3      FR II              0.109    40.54          44.03       42.29      8.21     -4.05   
J152257.38+025512.1      FR II               0.11    40.07          43.72       40.93      8.24     -5.41   
J152326.91+283732.5      FR I               0.082    41.20          44.48       42.09      8.40     -4.45   
J152500.83+332359.8      FR I               0.082    40.21          43.81       42.12      8.47     -4.51   
J152522.33+314037.1      FR I               0.079    40.01          43.68       41.90      8.52     -4.74   
J152715.31+133650.9      FR I               0.144    40.53          44.03       42.34      8.78     -4.60   
J152737.36+412947.1      FR I               0.135    39.95          43.63                  8.31   
J152945.60+304235.6      FR I               0.114    40.58          44.06       42.15      9.14     -5.09   
J153007.96+231616.0      FR II               0.09    40.79          44.21       41.89      8.76     -5.05   
J153016.15+270551.0      FR 0               0.033    38.64          42.75       41.88      8.17     -4.46   
J153138.76+064045.5      FR I               0.101    40.13          43.76       42.27      8.91     -4.77   
J1532.0+3016             HBL                0.065    39.84          43.56       41.69      8.27     -4.72   
J153215.31+433844.5      FR I               0.145    40.29          43.87       42.13      8.52     -4.51   
J1534.8+3716             HBL                0.143    40.15          43.77       42.56      7.83     -3.41   
J153621.11+084112.1      FR I               0.126    40.56          44.05       42.07      8.63     -4.67   
J153932.09+013710.5      FR I               0.116    39.96          43.64       42.15      8.70     -4.69   
J154042.39+422136.0      FR II              0.142    40.59          44.07       42.05      8.71     -4.79   
J154118.78+514043.6      FR II              0.148    40.49          44.00       41.35      8.59     -5.39   
J154147.28+453321.7      FR 0               0.037    38.57          42.70       41.76      8.26     -4.68   
J154155.16+012517.4      FR I               0.085    40.42          43.95       41.83      8.69     -5.01   
J154426.93+470024.2      FR 0               0.038    38.89          42.91       41.96      8.61     -4.78   
J154451.23+433050.6      FR 0               0.037    38.68          42.77       41.80      8.27     -4.64   
J1545.8-2336             HBL                 0.12                               42.33      9.10   
J154709.22+353846.1      FR I               0.079    40.63          44.10       41.93      9.13     -5.31   
J155222.36+223311.9      FR I               0.068    39.82          43.54       41.84      8.63     -4.90   
J155311.93+273320.6      FR I               0.147    40.94          44.30       41.90      8.66     -4.94   
J155401.99+150946.8      FR I               0.132    40.48          43.99       42.14      8.45     -4.50   
J155700.17+413111.1      FR II              0.085    40.52          44.02       41.85      7.49     -3.79   
J155721.38+544015.9      FR I               0.047    39.79          43.52       41.86      8.77     -5.08   
J1558.9-6432             HBL                 0.08    41.26          44.52       42.39      8.94     -4.69   
J155852.66+262618.9      FR II              0.087    40.11          43.74       41.76      8.73     -5.08   
J155951.61+255626.3      FR 0               0.045    39.96          43.64       41.50      8.53     -5.14   
J155953.99+444232.4      FR 0               0.042    39.51          43.33       42.00      7.97     -4.14   
J160426.51+174431.1      FR 0               0.041    39.69          43.46       42.22      8.34     -4.22   
J160523.84+143851.6      FR 0               0.041    38.65          42.75       41.53      8.58     -5.21   
J160641.83+084436.8      FR 0               0.047    38.80          42.85       41.84      8.02     -4.30   
J160816.32+373743.1      FR I               0.103    40.15          43.77       41.74      8.51     -4.90   
J160909.44+162549.9      FR II              0.143    40.80          44.21       41.36      8.82     -5.58   
J161037.77+532421.0      FR I               0.064    39.90          43.60       41.87      8.76     -5.07   
J161057.11+032202.8      FR II              0.119    40.72          44.15       41.54      8.37     -5.00   
J161114.11+265524.2      FR I               0.032    39.50          43.33       41.61      8.61     -5.13   
J161238.84+293836.9      FR 0               0.032    38.93          42.94       41.73      8.46     -4.91   
J161242.69+295404.7      FR I               0.053    39.50          43.33       40.76      8.26     -5.68   
J161256.85+095201.5      FR 0               0.017    38.27          42.49       41.51      8.16     -4.83   
J162046.64+430911.4      FR II              0.134    40.34          43.90       41.74      8.80     -5.20   
J162146.06+254914.4      FR 0               0.048    38.81          42.86       41.77      8.11     -4.47   
J1626.6-7639             IBL                0.105    39.34          43.22       42.56      8.92     -4.50   
J162700.42+275547.7      FR I               0.132    39.94          43.62       41.78      8.61     -4.96   
J162806.20+084538.0      FR I               0.143    40.40          43.94       41.84      8.71     -5.00   
J162846.13+252940.9      FR 0                0.04    39.09          43.05       41.80      8.52     -4.83   
J162918.66+133824.0      FR I               0.118    40.53          44.03       41.93      8.51     -4.71   
J162944.98+404841.6      FR 0               0.029    38.29          42.51       41.36      8.61     -5.38   
J163043.14+163910.8      FR I                0.09    40.14          43.76       41.36      8.33     -5.08   
J163604.21+271829.0      FR II              0.134    41.35          44.58       42.04      8.61     -4.70   
J164053.90+324728.4      FR I               0.136    40.50          44.01       41.60      8.34     -4.84   
J164548.45+393227.4      FR I               0.141    40.24          43.83       42.48      8.00     -3.66   
J1647.5+2911             HBL                0.133    41.33          44.57       42.18      8.77     -4.73   
J164845.08+254119.5      FR I               0.115    40.66          44.12       41.66      8.36     -4.88   
J164857.35+260441.1      FR II              0.137    40.95          44.31       42.17      7.93     -3.87   
J164924.01+263502.6      FR II              0.055    40.14          43.76       41.72      8.32     -4.72   
J164925.86+360321.3      FR 0               0.032    38.57          42.69       41.62      8.12     -4.62   
J1653.8+3945             HBL                0.033    40.70          44.14       42.30      9.91     -5.75   
J165304.98+400702.5      FR I               0.148    40.82          44.23       42.24      8.56     -4.50   
J165425.53+414121.2      FR I               0.147    40.11          43.74       41.78      8.14     -4.46   
J165448.44+261841.3      FR I                 0.1    39.79          43.53       42.23      8.56     -4.51   
J165500.19+390847.9      FR I               0.139    40.56          44.05       42.13      9.15     -5.11   
J165744.77+215611.1      FR I               0.141    40.24          43.83       42.27      8.70     -4.57   
J165830.05+252324.9      FR 0               0.033    38.64          42.74       41.85      8.29     -4.59   
J165847.14+625624.6      FR II              0.106    40.98          44.34       42.09      7.90     -3.95   
J170011.22+323514.7      FR I               0.102    40.80          44.21       41.56      8.44     -4.98   
J170115.59+240608.4      FR I               0.138    40.23          43.83       41.60      8.45     -4.94   
J170358.49+241039.5      FR 0               0.031    38.98          42.97       41.82      8.78     -5.12   
J170543.99+583001.2      FR I               0.114    40.07          43.71                  7.97   
J170602.20+201757.8      FR I               0.122    40.17          43.78       41.48      8.81     -5.46   
J171137.98+580330.2      FR I               0.147    40.50          44.01       42.21      8.91     -4.83   
J171223.15+640157.1      FR I                0.08    40.49          44.00       41.41      8.41     -5.12   
J171243.95+620245.0      FR I               0.122    40.38          43.92       42.06      8.68     -4.78   
J171522.97+572440.2      FR 0               0.027    39.10          43.06       41.65      8.79     -5.29   
J172215.41+304239.8      FR 0               0.046    38.72          42.80       41.40      8.65     -5.34   
J173223.73+552452.8      FR I               0.062    39.82          43.55       41.78      8.50     -4.86   
J1744.0+1935             HBL                0.084    41.07          44.40       42.28      9.69     -5.55   
J1904.1+3627             HBL                 0.08                               41.83      9.45   
J1911.4-1908             HBL                0.138    41.41          44.63       42.46      9.27     -4.95   
J1917.7-1921             HBL                0.137    41.45          44.65       42.82      9.08     -4.40   
J1942.8-3512             IBL                 0.05    40.06          43.71       41.52      9.01     -5.63   
J2000.0+6508             HBL                0.047    40.22          43.81       41.89      9.07     -5.32   
J2108.7-0250             HBL                0.149    40.94          44.31       42.67     10.10     -5.57   
J212005.00-075350.1      FR I               0.139    40.51          44.01       42.24      8.61     -4.50   
J2130.2-7320             HBL                0.057    40.25          43.84       42.00      9.49     -5.63   
J214239.29-080423.8      FR I               0.128    39.89          43.59       41.76      8.38     -4.78   
J214801.27-082527.5      FR II              0.135    40.74          44.17       41.29      8.03     -4.85   
J2158.8-3013             HBL                0.116    41.31          44.56       42.51      8.91     -4.54   
J2202.7-5637             HBL                0.049    39.62          43.41       41.66      9.44     -5.92   
J2220.5+2813             HBL                0.149    40.53          44.03       42.31      8.62     -4.45   
J223143.19-082431.7      FR I               0.083    41.23          44.51       42.20      8.84     -4.74   
J2250.0+3825             HBL                0.119    40.66          44.11       42.31      9.44     -5.27   
J231542.10-002607.0      FR II              0.091    40.08          43.73       41.98      8.72     -4.86   
J2319.1-4207             HBL                0.055    41.18          44.47       42.30      9.41     -5.25   
J2322.7+3436             HBL                0.098    40.45          43.97       41.80      9.55     -5.89   
J232710.69-004157.8      FR II              0.099    40.86          44.25       42.48      8.32     -3.96   
J2347.0+5141             HBL                0.044    40.16          43.78       41.85      7.71     -4.00   
J234702.42-010300.9      FR I               0.133    40.32          43.88       41.61      8.15     -4.63   

